Dependency Annotation of Ottoman Turkish with Multilingual BERT

This study introduces a pretrained large language model-based annotation methodology for the first de dency treebank in Ottoman Turkish. Our experimental results show that, iteratively, i) pseudo-annotating data using a multilingual BERT-based parsing model, ii) manually correcting the pseudo-annotations, and iii) fine-tuning the parsing model with the corrected annotations, we speed up and simplify the challenging dependency annotation process. The resulting treebank, that will be a part of the Universal Dependencies (UD) project, will facilitate automated analysis of Ottoman Turkish documents, unlocking the linguistic richness embedded in this historical heritage.

==> acl_latex.txt <==
David Bamman and Gregory Crane. 2011. The ancient Greek and Latin dependency treebanks. In Language Technology for Cultural Heritage: Selected Papers from the LaTeCH Workshop Series, pages 79–98. Springer.

Bárbara C Benato, Alexandru C Telea, and Alexandre X Falcão. 2021. Iterative pseudo-labeling with deep feature annotation and confidence-based sampling. In 2021 34th SIBGRAPI Conference on Graphics, Patterns and Images (SIBGRAPI), pages 192–198. IEEE.

Jacob Devlin, Ming-Wei Chang, Kenton Lee, and Kristina Toutanova. 2019. BERT: Pre-training of deep bidirectional transformers for language understanding. In Proceedings of the 2019 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1 (Long and Short Papers), pages 4171–4186, Minneapolis, Minnesota. Association for Computational Linguistics.

Stefan Grünewald, Annemarie Friedrich, and Jonas Kuhn. 2021. Applying Occam’s razor to transformerbased dependency parsing: What works, what doesn’t, and what is really necessary. In Proceedings of the 17th International Conference on Parsing Technologies and the IWPT 2021 Shared Task on Parsing into Enhanced Universal Dependencies (IWPT 2021), pages 131–144, Online. Association
for Computational Linguistics. 

Sebastian Haunss, Jonas Kuhn, Sebastian Padó, Andre Blessing, Nico Blokker, Erenay Dayanık, and Gabriella Lapesa. 2020. Integrating manual and automatic annotation for the creation of discourse network data sets. Politics and Governance, 8(2):326–339.

Xuanli He, Islam Nassar, Jamie Kiros, Gholamreza Haffari, and Mohammad Norouzi. 2022. Generate, annotate, and learn: NLP with synthetic text. Transactions of the Association for Computational Linguistics, 10:826–842.

Mickel Hoang, Oskar Alija Bihorac, and Jacobo Rouces. 2019. Aspect-based sentiment analysis using BERT. In Proceedings of the 22nd Nordic Conference on Computational Linguistics, pages 187–196.

John SY Lee and Yin Hei Kong. 2012. A dependency treebank of classical Chinese poems. In Proceedings of the 2012 Conference of the North American Chapter of the Association for Computational Linguistics: Human Language Technologies, pages 191–199.

Daniele Moore and Kazuhito Uni. 2015. L’emprunt linguistique comme pont d’apprentissage. quelques réflexions à partir de l’étude des emprunts au français, à l’arabe et au persan dans les langues turques [language loan as a bridge for learning: Reflections from a study on French, Arabic and Persian loanwords in Turkic languages]. Revue japonaise de didactique du français, 10:197–213.

Joakim Nivre, Marie-Catherine De Marneffe, Filip Ginter, Yoav Goldberg, Jan Hajic, Christopher D Manning, Ryan McDonald, Slav Petrov, Sampo Pyysalo, Natalia Silveira, et al. 2016. Universal dependencies v1: A multilingual treebank collection. In Proceedings of the Tenth International Conference on Language Resources and Evaluation (LREC’16), pages 1659–1666.

J.W. Redhouse. 1884. A Turkish and English Lexicon: Shewing in English the Significations of the Turkish Terms. Number 1. böl. in A Turkish and English Lexicon: Shewing in English the Significations of the Turkish Terms. American mission.

Daniel Swanson and Francis Tyers. 2022. A universal dependencies treebank of ancient Hebrew. In Proceedings of the Thirteenth Language Resources and Evaluation Conference (LREC’22), pages 2353–2361.

TDK. 2005. Türkçe sözlük. Number 1. c. in Sözlük Bilim ve Uygulama Kolu yayınları. Atatürk Kültür, Dil ve Tarih Yüksek Kurumu, Türk Dil Kurumu.

Ali S Tejani, Yee S Ng, Yin Xi, Julia R Fielding, Travis G Browning, and Jesse C Rayan. 2022. Performance of multiple pretrained BERT models to automate and accelerate data annotation for large datasets. Radiology: Artificial Intelligence, 4(4):e220007.

Utku Türk, Furkan Atmaca, Şaziye Betül Özateş, Gözde Berk, Seyyit Talha Bedir, Abdullatif Köksal, Balkız Öztürk Başaran, Tunga Güngör, and Arzucan Özgür. 2022. Resources for Turkish dependency parsing: Introducing the BOUN treebank and the BoAT annotation tool. Language Resources and Evaluation, pages 1–49.

Jiacheng Yang, Mingxuan Wang, Hao Zhou, Chengqi Zhao, Weinan Zhang, Yong Yu, and Lei Li. 2020. Towards making the most of BERT in neural machine translation. In Proceedings of the AAAI Conference on Artificial Intelligence, volume 34, pages 9378–9385.

Amir Zeldes and Mitchell Abrams. 2018. The Coptic universal dependency treebank. In Proceedings of the second workshop on universal dependencies (UDW 2018), pages 192–201.


